Evolving Boolean Functions with Conjunctions and Disjunctions via Genetic Programming

Recently it has been proved that simple GP systems can efficiently evolve the conjunction of $n$ variables if they are equipped with the minimal required components. In this paper, we make a considerable step forward by analysing the behaviour and performance of the GP system for evolving a Boolean function with unknown components, i.e., the function may consist of both conjunctions and disjunctions. We rigorously prove that if the target function is the conjunction of $n$ variables, then the RLS-GP using the complete truth table to evaluate program quality evolves the exact target function in $O(\ell n \log^2 n)$ iterations in expectation, where $\ell \geq n$ is a limit on the size of any accepted tree. When, as in realistic applications, only a polynomial sample of possible inputs is used to evaluate solution quality, we show how RLS-GP can evolve a conjunction with any polynomially small generalisation error with probability $1 - O(\log^2(n)/n)$. To produce our results we introduce a super-multiplicative drift theorem that gives significantly stronger runtime bounds when the expected progress is only slightly super-linear in the distance from the optimum.

==> data/finOR-n50-linf-s0.tsv <==
# Showing A(OR) for [n=50, maxLeaf = INF, stopAt = 0] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS
16	0.07	0.172
22	0.158	0.11
32	0.158	0.13
45	0.144	0.14
64	0.122	0.168
90	0.12	0.188
128	0.164	0.154
181	0.174	0.154
256	0.14	0.19
362	0.166	0.222
512	0.188	0.196
724	0.16	0.238
1024	0.226	0.198
1448	0.166	0.262
2048	0.234	0.234
2896	0.192	0.282
4096	0.244	0.254
5792	0.244	0.262
8192	0.246	0.268
11585	0.24	0.318
16384	0.26	0.322
23170	0.264	0.328
32768	0.31	0.366
46340	0.33	0.338
65536	0.314	0.406
92681	0.308	0.378
131072	0.342	0.384
185363	0.334	0.386
262144	0.374	0.452

==> data/finOR-n50-linf-s16.tsv <==
# Showing A(OR) for [n=50, maxLeaf = INF, stopAt = 16] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS
16	0	0
22	0	0
32	0	0.004
45	0.006	0.008
64	0.012	0.008
90	0.008	0.012
128	0.016	0.01
181	0.018	0.02
256	0.02	0.014
362	0.008	0.016
512	0.018	0.036
724	0.05	0.038
1024	0.048	0.044
1448	0.032	0.038
2048	0.04	0.054
2896	0.048	0.058
4096	0.05	0.034
5792	0.072	0.052
8192	0.042	0.066
11585	0.064	0.082
16384	0.088	0.114
23170	0.088	0.076
32768	0.098	0.09
46340	0.134	0.138
65536	0.074	0.14
92681	0.104	0.126
131072	0.138	0.144
185363	0.138	0.166
262144	0.118	0.188
370727	0.146	0.254

==> data/finOR-n50-linf-s32.tsv <==
# Showing A(OR) for [n=50, maxLeaf = INF, stopAt = 32] with varying test set sizes and algorithms
# TestSet	DelT+RLS
16	0
22	0
32	0
45	0
64	0.002
90	0.014
128	0
181	0.01
256	0.022
362	0.028
512	0.016
724	0.03
1024	0.024
1448	0.044
2048	0.052
2896	0.066
4096	0.05
5792	0.06
8192	0.068
11585	0.116
16384	0.074
23170	0.07
32768	0.106
46340	0.106
65536	0.108
92681	0.152
131072	0.158
185363	0.156
262144	0.148
370727	0.188


==> data/finOR-n50-linf-s8.tsv <==
# Showing A(OR) for [n=50, maxLeaf = INF, stopAt = 8] with varying test set sizes and algorithms
# TestSet	DelT+RLS
16	0
22	0.012
32	0.008
45	0.014
64	0.014
90	0.014
128	0.018
181	0.032
256	0.04
362	0.038
512	0.028
724	0.024
1024	0.044
1448	0.054
2048	0.062
2896	0.066
4096	0.052
5792	0.088
8192	0.104
11585	0.112
16384	0.12
23170	0.15
32768	0.112
46340	0.13
65536	0.138
92681	0.19
131072	0.18
185363	0.216
262144	0.172
370727	0.194


==> data/finOR-n50-linf.tsv <==
# Showing A(OR) for [n=50, maxLeaf = INF] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS	Sub+RLS	Tree-RLS
50	0	0.002	0	0.002
100	0.002	0	0	0
200	0	0	0	0
300	0	0	0	0
400	0	0	0	0.002
625	0	0	0	0
1250	0	0	0	0
2500	0.002	0	0	0
5000	0	0	0	0
10000	0.002	0	0	0
15000	0	0	0	0
20000	0	0.002	0	0
25000	0	0	0	0
31250	0	0	0	0
62500	0	0	0	0
125000	0	0	0	0
250000	0.002	0	0	0


==> data/insOR-n50-linf-s0.tsv <==
# Showing AAI(OR) for [n=50, maxLeaf = INF, stopAt = 0] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS
16	0.268	0.386
22	0.36	0.318
32	0.358	0.314
45	0.342	0.304
64	0.3	0.332
90	0.324	0.362
128	0.296	0.304
181	0.374	0.312
256	0.37	0.38
362	0.368	0.44
512	0.406	0.34
724	0.402	0.438
1024	0.456	0.464
1448	0.418	0.518
2048	0.546	0.534
2896	0.49	0.514
4096	0.544	0.536
5792	0.538	0.538
8192	0.622	0.618
11585	0.6	0.62
16384	0.62	0.592
23170	0.608	0.65
32768	0.708	0.74
46340	0.828	0.78
65536	0.76	0.79
92681	0.714	0.852
131072	0.812	0.85
185363	0.85	0.874
262144	0.926	0.92

==> data/insOR-n50-linf-s16.tsv <==
# Showing AAI(OR) for [n=50, maxLeaf = INF, stopAt = 16] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS
16	0	0
22	0	0
32	0	0.004
45	0.02	0.02
64	0.036	0.052
90	0.03	0.036
128	0.064	0.028
181	0.06	0.04
256	0.086	0.056
362	0.044	0.082
512	0.092	0.12
724	0.128	0.12
1024	0.148	0.11
1448	0.118	0.124
2048	0.128	0.166
2896	0.154	0.178
4096	0.174	0.172
5792	0.214	0.174
8192	0.15	0.202
11585	0.214	0.22
16384	0.304	0.346
23170	0.27	0.286
32768	0.262	0.324
46340	0.372	0.374
65536	0.306	0.332
92681	0.336	0.394
131072	0.448	0.484
185363	0.48	0.442
262144	0.442	0.538
370727	0.474	0.57

==> data/insOR-n50-linf-s32.tsv <==
# Showing AAI(OR) for [n=50, maxLeaf = INF, stopAt = 32] with varying test set sizes and algorithms
# TestSet	DelT+RLS
16	0
22	0
32	0
45	0
64	0.002
90	0.042
128	0.014
181	0.036
256	0.05
362	0.066
512	0.078
724	0.102
1024	0.102
1448	0.126
2048	0.148
2896	0.154
4096	0.178
5792	0.19
8192	0.19
11585	0.306
16384	0.242
23170	0.244
32768	0.27
46340	0.282
65536	0.332
92681	0.364
131072	0.388
185363	0.386
262144	0.446
370727	0.538


==> data/insOR-n50-linf-s8.tsv <==
# Showing AAI(OR) for [n=50, maxLeaf = INF, stopAt = 8] with varying test set sizes and algorithms
# TestSet	DelT+RLS
16	0
22	0.014
32	0.032
45	0.04
64	0.044
90	0.06
128	0.05
181	0.1
256	0.098
362	0.114
512	0.118
724	0.112
1024	0.15
1448	0.166
2048	0.172
2896	0.192
4096	0.188
5792	0.242
8192	0.268
11585	0.306
16384	0.316
23170	0.432
32768	0.338
46340	0.432
65536	0.434
92681	0.516
131072	0.426
185363	0.558
262144	0.536
370727	0.594


==> data/insOR-n50-linf.tsv <==
# Showing AAI(OR) for [n=50, maxLeaf = INF] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS	Sub+RLS	Tree-RLS
50	0.018	0.018	0.016	0.026
100	0.018	0.012	0.028	0.016
200	0.014	0.01	0.016	0.024
300	0.022	0.03	0.018	0.014
400	0.036	0.022	0.026	0.032
625	0.022	0.026	0.028	0.026
1250	0.022	0.014	0.022	0.018
2500	0.024	0.012	0.02	0.026
5000	0.026	0.02	0.026	0.026
10000	0.028	0.038	0.028	0.018
15000	0.022	0.024	0.03	0.028
20000	0.03	0.032	0.018	0.012
25000	0.032	0.016	0.022	0.016
31250	0.018	0.03	0.028	0.036
62500	0.014	0.022	0.02	0.02
125000	0.03	0.022	0.01	0.024
250000	0.022	0.03	0.02	0.01


==> data/runtime-n20-l1n.tsv <==
# Showing A(RT) for [n=20, maxLeaf = 20] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS	Sub+RLS	Tree-RLS
400	51.706	51.456	53.384	53.358


==> data/runtime-n30-linf.tsv <==
# Showing A(RT) for [n=30, maxLeaf = INF] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS	Sub+RLS	Tree-RLS
30	24.25	24.574	25.154	24.84
60	31.376	30.5	32.73	31.504
120	37.916	37.014	39.038	37.882
180	41.176	41.394	42.564	41.928
225	43.474	44.42	45.454	44.676
240	44.462	45.112	45.526	45.24
450	52.142	49.758	51.58	51.906
900	59.296	57.054	60.636	59.216
1800	66.262	64.816	67.632	65.312
3600	73.4	72.464	76.282	75.082
5400	78.668	76.202	78.736	78.944
6750	81.23	80.644	82.814	80.328
7200	81.232	81.268	83.896	82.414
9000	84.128	81.98	85.904	85.468
13500	88.828	87.34	90.99	88.99
27000	98.962	94.488	100.942	99.292
54000	108.112	102.854	111.86	107.578
108000	116.422	113.884	122.384	119.17
162000	122.262	119.068	126.806	126.094
216000	124.844	121.706	132.802	126.846


==> data/runtime-n40-linf.tsv <==
# Showing A(RT) for [n=40, maxLeaf = INF] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS	Sub+RLS	Tree-RLS
40	26.804	26.694	26.912	28.154
80	34.416	32.388	33.5	32.514
160	38.988	38.42	40.898	39.142
240	44.028	43.754	45.28	43.944
320	46.734	45.936	45.134	47.312
400	49.278	47.608	50.272	48.504
800	56.01	54.632	56.886	55.018
1600	63.664	61.536	63.642	62.742
3200	69.36	68.278	71.742	69.562
6400	76.674	76.254	79.942	78.286
9600	81.11	79.952	83.48	79.854
12800	84.702	82.426	86.532	84.126
16000	86.59	87.296	89.948	87.626
32000	96.428	92.956	98.77	97.402
64000	102.06	101.668	105.434	103.72
128000	109.798	106.204	113.556	111.604
256000	119.286	114.188	121.33	121.07
384000	123.518	123.252	126.638	124.972


==> data/runtime-n50-linf-s0.tsv <==
# Showing A(RT) for [n=50, maxLeaf = INF, stopAt = 0] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS
16	19.308	19.576
22	23.194	22.02
32	24.962	25.672
45	28.068	27.762
64	31.7	31.96
90	34.704	34.776
128	37.874	36.992
181	41.286	41.23
256	44.372	45.234
362	47.924	47.904
512	51.194	49.608
724	54.72	52.706
1024	57.074	56.994
1448	61.566	61.704
2048	63.832	64.576
2896	68.264	67.1
4096	72.32	71.182
5792	75.144	74.866
8192	81.128	77.78
11585	82.894	81.424
16384	86.65	83.432
23170	91.42	88.468
32768	92.734	91.704
46340	97.72	96.706
65536	101.92	98.274
92681	103.83	103.504
131072	107.544	106.424
185363	112.172	110.628
262144	116.794	115.99

==> data/runtime-n50-linf-s16.tsv <==
# Showing A(RT) for [n=50, maxLeaf = INF, stopAt = 16] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS
16	3.128	3.138
22	3.024	3.142
32	3.682	3.678
45	8.246	8.096
64	9.772	9.84
90	13.07	13.26
128	15.016	15.756
181	18.474	18.028
256	22.768	21.574
362	23.77	25.398
512	29.208	29.63
724	31.598	30.414
1024	34.28	34.308
1448	38.528	36.688
2048	41.646	39.546
2896	44.384	44.05
4096	49.068	47.848
5792	51.66	51.716
8192	55.248	54.29
11585	57.652	57.198
16384	62.706	63.106
23170	64.658	64.412
32768	67.73	68.376
46340	70.978	70.92
65536	76.23	73.5
92681	77.364	78.38
131072	82.168	80.052
185363	86.372	86.108
262144	90.914	89.152
370727	93.282	93.212

==> data/runtime-n50-linf-s32.tsv <==
# Showing A(RT) for [n=50, maxLeaf = INF, stopAt = 32] with varying test set sizes and algorithms
# TestSet	DelT+RLS
16	2.852
22	3.14
32	2.932
45	3.048
64	3.72
90	9.156
128	9.07
181	14.644
256	15.8
362	20.562
512	22.166
724	26.156
1024	28.842
1448	33.318
2048	35.446
2896	39.604
4096	41.972
5792	45.652
8192	47.914
11585	52.42
16384	54.77
23170	58.56
32768	61.502
46340	66.798
65536	68.604
92681	72.23
131072	73.482
185363	79.408
262144	82.582
370727	87.618


==> data/runtime-n50-linf-s8.tsv <==
# Showing A(RT) for [n=50, maxLeaf = INF, stopAt = 8] with varying test set sizes and algorithms
# TestSet	DelT+RLS
16	3.36
22	5.93
32	9.72
45	11.288
64	15.462
90	17.63
128	21.5
181	23.89
256	28.696
362	28.938
512	33.538
724	36.724
1024	40.71
1448	41.944
2048	48.418
2896	47.984
4096	54.226
5792	57.492
8192	59.016
11585	63.44
16384	66.96
23170	70.024
32768	74.502
46340	77.628
65536	79.62
92681	83.15
131072	88.452
185363	90.466
262144	98.73
370727	98.78


==> data/runtime-n50-linf.tsv <==
# Showing A(RT) for [n=50, maxLeaf = INF] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS	Sub+RLS	Tree-RLS
50	28.094	28.19	29.192	28.814
100	35.164	35.02	36.24	34.428
200	40.92	41.184	40.616	41.66
300	46.068	45.138	45.998	46.168
400	48.072	47.97	49.18	48.27
625	52.836	50.96	53.434	51.836
1250	59.566	59.646	60.61	57.668
2500	65.246	64.01	65.766	64.34
5000	72.572	73.14	74.186	74.024
10000	79.882	78.896	81.83	78.836
15000	82.898	83.984	85.228	83.874
20000	85.59	85.28	89.33	88.96
25000	89.234	87.332	92.586	90.572
31250	91.76	89.186	93.44	92.314
62500	98.03	97.246	102.674	97.936
125000	104.674	105.374	107.934	107.776
250000	113.066	112.718	119.396	116.244


==> data/treesize-n20-l1n.tsv <==
# Showing A(Leaf) for [n=20, maxLeaf = 20] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS	Sub+RLS	Tree-RLS
400	8.188	8.288	8.25	8.538


==> data/treesize-n20-l2n.tsv <==
# Showing A(Leaf) for [n=20, maxLeaf = 40] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS	Sub+RLS	Tree-RLS
400	8.226	8.352	8.178	8.464


==> data/treesize-n20-linf.tsv <==
# Showing A(Leaf) for [n=20, maxLeaf = INF] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS	Sub+RLS	Tree-RLS
40	4.714	4.714	4.804	4.8
60	5.296	5.402	5.334	5.484
80	5.754	5.82	5.736	5.882
100	6.048	6.148	6.114	6.244
120	6.312	6.476	6.456	6.5
140	6.618	6.632	6.662	6.782
160	6.792	6.826	6.88	6.992
180	7.004	7.088	6.986	7.126
200	7.1	7.254	7.134	7.282
220	7.354	7.444	7.32	7.598
240	7.432	7.588	7.416	7.658
260	7.608	7.58	7.622	7.706
280	7.622	7.802	7.754	7.794
300	7.86	7.882	7.846	7.998
320	7.85	8.014	7.96	8.182
400	8.218	8.28	8.328	8.448
800	9.252	9.456	9.364	9.662
1200	9.904	10.16	10.022	10.366
1600	10.348	10.568	10.494	10.804
2000	10.808	11.084	10.844	11.312
2400	11.06	11.346	11.088	11.508
2800	11.33	11.646	11.548	11.778
3200	11.564	11.966	11.674	11.966
3600	11.754	12.012	11.784	12.256
4000	11.94	12.334	12.188	12.486
4400	12.218	12.452	12.278	12.528
4800	12.282	12.69	12.39	12.778
5200	12.316	12.766	12.652	13.04
5600	12.438	12.81	12.574	12.994
6000	12.664	12.948	12.748	13.292
6400	12.854	13.144	12.89	13.352


==> data/treesize-n30-linf.tsv <==
# Showing A(Leaf) for [n=30, maxLeaf = INF] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS	Sub+RLS	Tree-RLS
30	4.294	4.354	4.374	4.378
60	5.292	5.326	5.36	5.438
120	6.304	6.362	6.318	6.374
180	6.91	7.028	6.89	7.036
225	7.212	7.38	7.276	7.388
240	7.39	7.408	7.364	7.528
450	8.324	8.368	8.31	8.542
900	9.298	9.518	9.426	9.62
1800	10.358	10.55	10.414	10.648
3600	11.48	11.732	11.648	11.926
5400	12.172	12.262	12.222	12.56
6750	12.538	12.734	12.602	12.878
7200	12.6	12.756	12.77	12.974
9000	13.012	13.29	13.092	13.286
13500	13.646	13.906	13.782	14.11
27000	14.724	14.92	14.874	15.242
54000	16.022	16.118	16.016	16.502
108000	17.188	17.376	17.338	17.698
162000	17.78	18.14	17.934	18.56
216000	18.18	18.724	18.476	19.032


==> data/treesize-n40-linf.tsv <==
# Showing A(Leaf) for [n=40, maxLeaf = INF] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS	Sub+RLS	Tree-RLS
40	4.704	4.736	4.756	4.76
80	5.728	5.704	5.71	5.828
160	6.68	6.792	6.706	6.92
240	7.358	7.394	7.334	7.444
320	7.69	7.84	7.688	7.872
400	8.012	8.17	8.082	8.294
800	9.088	9.206	9.156	9.26
1600	10.232	10.248	10.182	10.338
3200	11.144	11.256	11.292	11.396
6400	12.356	12.488	12.366	12.546
9600	12.87	13.016	13.016	13.214
12800	13.368	13.602	13.564	13.66
16000	13.674	13.84	13.852	14.096
32000	14.75	14.91	14.954	15.194
64000	15.892	16.11	15.978	16.332
128000	17.036	17.298	17.178	17.378
256000	18.142	18.372	18.176	18.718
384000	18.688	19.088	18.824	19.198


==> data/treesize-n50-linf-s0.tsv <==
# Showing A(Leaf) for [n=50, maxLeaf = INF, stopAt = 0] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS
16	3.526	3.746
22	4.146	3.97
32	4.604	4.614
45	5.092	5.03
64	5.532	5.694
90	5.988	6.126
128	6.598	6.6
181	7.186	7.094
256	7.47	7.752
362	8.16	8.274
512	8.666	8.784
724	9.078	9.338
1024	9.696	9.882
1448	10.158	10.468
2048	10.792	10.944
2896	11.302	11.488
4096	11.928	12.026
5792	12.348	12.53
8192	13.042	13.118
11585	13.468	13.648
16384	14.19	14.244
23170	14.548	14.828
32768	15.232	15.428
46340	15.754	15.85
65536	16.312	16.528
92681	16.79	17.062
131072	17.412	17.632
185363	17.928	18.188
262144	18.616	18.794

==> data/treesize-n50-linf-s16.tsv <==
# Showing A(Leaf) for [n=50, maxLeaf = INF, stopAt = 16] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS
16	1	1
22	1.006	1.002
32	1.146	1.102
45	1.836	1.742
64	2.12	2.14
90	2.636	2.686
128	3.128	3.138
181	3.666	3.678
256	4.158	4.138
362	4.582	4.656
512	5.16	5.218
724	5.736	5.714
1024	6.296	6.244
1448	6.656	6.708
2048	7.228	7.274
2896	7.766	7.792
4096	8.26	8.29
5792	8.812	8.782
8192	9.286	9.398
11585	9.784	9.948
16384	10.414	10.536
23170	10.964	10.902
32768	11.498	11.528
46340	12.08	12.098
65536	12.56	12.652
92681	13.072	13.126
131072	13.7	13.802
185363	14.192	14.274
262144	14.682	14.87
370727	15.236	15.522

==> data/treesize-n50-linf-s32.tsv <==
# Showing A(Leaf) for [n=50, maxLeaf = INF, stopAt = 32] with varying test set sizes and algorithms
# TestSet	DelT+RLS
16	1
22	1
32	1
45	1
64	1.1
90	2.012
128	2.12
181	2.942
256	3.144
362	3.938
512	4.16
724	4.978
1024	5.218
1448	6.016
2048	6.258
2896	7.076
4096	7.33
5792	8.11
8192	8.344
11585	9.21
16384	9.4
23170	10.186
32768	10.522
46340	11.35
65536	11.66
92681	12.392
131072	12.726
185363	13.42
262144	13.812
370727	14.634


==> data/treesize-n50-linf-s8.tsv <==
# Showing A(Leaf) for [n=50, maxLeaf = INF, stopAt = 8] with varying test set sizes and algorithms
# TestSet	DelT+RLS
16	1.096
22	1.46
32	2.054
45	2.406
64	3.016
90	3.426
128	3.98
181	4.454
256	5.08
362	5.456
512	6.084
724	6.494
1024	7.126
1448	7.508
2048	8.1
2896	8.6
4096	9.228
5792	9.678
8192	10.324
11585	10.766
16384	11.412
23170	11.97
32768	12.422
46340	12.97
65536	13.516
92681	14.142
131072	14.704
185363	15.196
262144	15.808
370727	16.236


==> data/treesize-n50-linf.tsv <==
# Showing A(Leaf) for [n=50, maxLeaf = INF] with varying test set sizes and algorithms
# TestSet	Leaf-RLS	DelT+RLS	Sub+RLS	Tree-RLS
50	5.016	5.086	5.036	5.07
100	6.014	6.094	6.082	6.062
200	6.924	7.168	7.04	7.146
300	7.652	7.686	7.704	7.662
400	8.076	8.058	8.064	8.202
625	8.718	8.888	8.764	8.866
1250	9.72	9.834	9.774	9.81
2500	10.75	10.902	10.746	10.968
5000	11.796	11.94	11.898	12.066
10000	12.838	13.01	12.99	13.06
15000	13.478	13.652	13.602	13.756
20000	13.818	14.126	13.944	14.226
25000	14.268	14.514	14.322	14.696
31250	14.584	14.724	14.748	14.956
62500	15.674	15.804	15.734	16.134
125000	16.652	17.07	16.948	17.052
250000	17.824	18.042	17.982	18.472

